Machine Learning in Downlink Coordinated Multipoint in Heterogeneous Networks

We propose a method for downlink coordinated multipoint (DL CoMP) in heterogeneous fifth generation New Radio (NR) networks. The primary contribution of our paper is an algorithm to enhance the trigger of DL CoMP using online machine learning. We use support vector machine (SVM) classifiers to enhance the user downlink throughput in a realistic frequency division duplex network environment. Our simulation results show improvement in both the macro and pico base station downlink throughputs due to the informed triggering of the multiple radio streams as learned by the SVM classifier.

==> figures/sim_network_6.tikz.old.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}[font=\Large,scale=1.2]

\begin{axis}[%
width=6.028in,
height=4.754in,
at={(1.011in,0.642in)},
scale only axis,
xmin=-200.605623863539,
xmax=238.605623863539,
xlabel={x pos [m]},
ymin=-173.205080756888,
ymax=173.205080756888,
ylabel={y pos [m]},
axis background/.style={fill=white},
title style={font=\bfseries},
%title={\Large eNodeB and UE positions},
axis x line*=bottom,
axis y line*=left
]
\addplot[only marks,mark=*,mark options={},mark size=0.5000pt,draw=white!70!blue,fill=white!70!blue] plot table[row sep=crcr]{%
\\
};
\addplot[only marks,mark=*,mark options={},mark size=0.5000pt,draw=white!70!red,fill=white!70!blue] plot table[row sep=crcr]{%
\\
};
\addplot[only marks,mark=*,mark options={},mark size=1.2000pt,draw=blue,fill=blue] plot table[row sep=crcr]{%
-69	-106.205080756888\\
-65	-99.2050807568877\\
-68	-98.2050807568877\\
-13	-115.205080756888\\
-48	-149.205080756888\\
-44	-143.205080756888\\
-60	51.7949192431123\\
-86	39.7949192431123\\
-49	54.7949192431123\\
-139	20.7949192431123\\
-135	18.7949192431123\\
-131	16.7949192431123\\
-70	-18.2050807568877\\
-71	-16.2050807568877\\
-72	-18.2050807568877\\
-84	79.7949192431123\\
-83	79.7949192431123\\
-74	91.7949192431123\\
-15	48.7949192431123\\
-16	46.7949192431123\\
-16	47.7949192431123\\
104	-49.2050807568877\\
105	-51.2050807568877\\
81	-77.2050807568877\\
54	-125.205080756888\\
53	-138.205080756888\\
64	-135.205080756888\\
82	125.794919243112\\
82	123.794919243112\\
-14	26.7949192431123\\
-44	-12.2050807568877\\
-39	-21.2050807568877\\
-36	8.79491924311228\\
180	152.794919243112\\
179	170.794919243112\\
179	153.794919243112\\
99	37.7949192431123\\
65	72.7949192431123\\
86	57.7949192431123\\
99	53.7949192431123\\
101	22.7949192431123\\
138	23.7949192431123\\
79	-28.2050807568877\\
78	-11.2050807568877\\
80	-33.2050807568877\\
113	-50.2050807568877\\
171	-41.2050807568877\\
177	-48.2050807568877\\
-64	-39.2050807568877\\
-117	-147.205080756888\\
-150	-95.2050807568877\\
129	105.794919243112\\
152	-12.2050807568877\\
31	135.794919243112\\
12	58.7949192431123\\
188	-155.205080756888\\
78	-173.205080756888\\
};
\addplot[only marks,mark=*,mark options={},mark size=0.5000pt,draw=red,fill=blue] plot table[row sep=crcr]{%
\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
-50	-86.6025403784439\\
-30	-51.9615242270663\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
-50	-86.6025403784439\\
-90	-86.6025403784439\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
-50	-86.6025403784439\\
-30	-121.243556529821\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
-100	0\\
-80	34.6410161513775\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
-100	0\\
-140	0\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
-100	0\\
-80	-34.6410161513775\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
-50	86.6025403784439\\
-30	121.243556529821\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
-50	86.6025403784439\\
-90	86.6025403784439\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
-50	86.6025403784439\\
-30	51.9615242270663\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
50	-86.6025403784439\\
70	-51.9615242270663\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
50	-86.6025403784439\\
10	-86.6025403784439\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
50	-86.6025403784439\\
70	-121.243556529821\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
0	0\\
20	34.6410161513775\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
0	0\\
-40	0\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
0	0\\
20	-34.6410161513775\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
50	86.6025403784439\\
70	121.243556529821\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
50	86.6025403784439\\
10	86.6025403784439\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
50	86.6025403784439\\
70	51.9615242270663\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
100	0\\
120	34.6410161513775\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
100	0\\
60	0\\
};
\addplot [color=blue,solid,forget plot]
  table[row sep=crcr]{%
100	0\\
120	-34.6410161513775\\
};
\addplot[only marks,mark=*,mark options={},mark size=1.5000pt,draw=black,fill=red] plot table[row sep=crcr]{%
-50	-86.6025403784439\\
};
\node[right, align=left, text=black]
at (axis cs:-44,-86.603) {1};
\addplot[only marks,mark=*,mark options={},mark size=1.5000pt,draw=black,fill=red] plot table[row sep=crcr]{%
-100	0\\
};
\node[right, align=left, text=black]
at (axis cs:-94,0) {2};
\addplot[only marks,mark=*,mark options={},mark size=1.5000pt,draw=black,fill=red] plot table[row sep=crcr]{%
-50	86.6025403784439\\
};
\node[right, align=left, text=black]
at (axis cs:-44,86.603) {3};
\addplot[only marks,mark=*,mark options={},mark size=1.5000pt,draw=black,fill=red] plot table[row sep=crcr]{%
50	-86.6025403784439\\
};
\node[right, align=left, text=black]
at (axis cs:56,-86.603) {4};
\addplot[only marks,mark=*,mark options={},mark size=1.5000pt,draw=black,fill=red] plot table[row sep=crcr]{%
0	0\\
};
\node[right, align=left, text=black]
at (axis cs:6,0) {5};
\addplot[only marks,mark=*,mark options={},mark size=1.5000pt,draw=black,fill=red] plot table[row sep=crcr]{%
50	86.6025403784439\\
};
\node[right, align=left, text=black]
at (axis cs:56,86.603) {6};
\addplot[only marks,mark=*,mark options={},mark size=1.5000pt,draw=black,fill=red] plot table[row sep=crcr]{%
100	0\\
};
\node[right, align=left, text=black]
at (axis cs:106,0) {7};
\addplot[only marks,mark=diamond*,mark options={},mark size=2.5883pt,draw=black,fill=red] plot table[row sep=crcr]{%
-124	-45.2050807568877\\
};
\addplot[only marks,mark=diamond*,mark options={},mark size=2.5883pt,draw=black,fill=red] plot table[row sep=crcr]{%
8	122.794919243112\\
};
\addplot[only marks,mark=diamond*,mark options={},mark size=2.5883pt,draw=black,fill=red] plot table[row sep=crcr]{%
27	-51.2050807568877\\
};
\node[align=center, text=gray]
at (axis cs:-77.128,-100.083) {2};
\node[align=center, text=gray]
at (axis cs:-29.315,-128.561) {3};
\node[align=center, text=gray]
at (axis cs:-74.962,39.582) {4};
\node[align=center, text=gray]
at (axis cs:-158.836,15.707) {5};
\node[align=center, text=gray]
at (axis cs:-70.741,-16.39) {6};
\node[align=center, text=gray]
at (axis cs:-67.987,85.336) {8};
\node[align=center, text=gray]
at (axis cs:-17.912,47.462) {9};
\node[align=center, text=gray]
at (axis cs:98.83,-65.444) {10};
\node[align=center, text=gray]
at (axis cs:66.039,-130.666) {12};
\node[align=center, text=gray]
at (axis cs:67.388,93.693) {13};
\node[align=center, text=gray]
at (axis cs:-40.862,-5.943) {14};
\node[align=center, text=gray]
at (axis cs:134.051,146.383) {16};
\node[align=center, text=gray]
at (axis cs:77.252,61.409) {18};
\node[align=center, text=gray]
at (axis cs:134.933,33.448) {19};
\node[align=center, text=gray]
at (axis cs:78.42,-21.17) {20};
\node[align=center, text=gray]
at (axis cs:130.473,-33.84) {21};
\node[right, align=left, text=gray]
at (axis cs:-118,-45.205) {22};
\node[right, align=left, text=gray]
at (axis cs:14,122.795) {23};
\node[right, align=left, text=gray]
at (axis cs:33,-51.205) {24};
\end{axis}
\end{tikzpicture}%
